Good intentions, unintended consequences: exploring forecasting harms

Organizations worldwide that rely on data-driven approaches regularly employ forecasting methods to enhance their planning and decision-making processes. While extensive research has examined the harms associated with traditional machine learning applications, relatively little attention has been given to the ethical implications of time series forecasting. However, forecasting presents distinct ethical challenges due to its diverse organizational applications, varied objectives, and unique data processing, model development, and evaluation workflows. These distinctions complicate the direct application of existing machine learning harm taxonomies to common forecasting scenarios. To address this gap, we conduct multiple interviews with industry experts and academic researchers, systematically identifying and analyzing underexplored domains, use cases, and potential risks associated with forecasting. Our objective is to develop a novel taxonomy of forecasting-specific harms. Drawing inspiration from Microsoft Azure taxonomy for responsible innovation, we integrate a human-led inductive coding approach with AI-driven analysis to extract key categories of harm in forecasting. This taxonomy aims to support researchers and practitioners by fostering ethical reflection on their decision-making throughout the forecasting process. Additionally, we seek to establish a research agenda focused on identifying measures to mitigate potential harms in forecasting. By highlighting unique risks within forecasting, our work contributes to the broader discourse on machine learning ethics.

==> sample_quotes.csv <==
Category,Types of Harm,Topics in Microsoft,Description in Miscrosoft,Description adapted to forecasting,Quotes from interviews
Risk of injury,Physical injury,Inadequate fail-safes,Real-world testing may insufficiently consider a diverse set of users and scenarios.,"Forecasting models may lack mechanisms to account for unexpected conditions, leading to inaccurate predictions in diverse, real-world scenarios.","(2): ""Hurricanes are a big causer of damage, and it's mostly in the Southeast of the United States, and the representation of the hurricane forecasts they wisely show it as a conic -- the path with -- and certainly a range around it and so on. But even with that, it's still imperfect and there have been instances in the last few years where they just simply got the number wrong. The hurricane took a turn they weren't projecting."" 
(14): ""Earthquakes in particular I think are almost impossible to forecast, but if a forecast is produced there saying, ""No, we're reasonably safe for the next few years,"" and an earthquake occurs, it can cost thousands of human lives."" 
(16): ""So the actions that were taken were not strong enough, were not adequate."" 
(19): ""So you produce a forecast of potential fire without any plans in place to mitigate the effects and that can just effectively amplify that."" 
(21): ""if a government, say in COVID made a decision to respond or not respond based on a forecast. And if you could establish that that objectively was a poor decision in hindsight, say, and measure the extra number of hospitalisations, yes, it could still happen.""  "
,,Exposure to unhealthy agents,"Manufacturing, as well as disposal of technology, can jeopardize the health and well-being of workers and nearby inhabitants.","Poor forecasting, especially in health or environmental sectors, could expose stakeholders to unforeseen risks, such as public health hazards or environmental crises.","""Earthquakes in particular I think are almost impossible to forecast, but if a forecast is produced there saying, “No, we’re reasonably safe for the next few years,” and an earthquake occurs, it can cost thousands of human lives. In fact, some Italian – I wrote this in a book, but it’s a few years ago. I’ve forgotten the details. Some Italian forecasters actually went to jail because they failed to forecast an earthquake."" p6 ""I guess my context and experience is only in healthcare, and it’s probably a good domain where the harm affects lives. And so it’s not just about, “Well, I won’t have my laptop on time or my phone on time.” It’s about women who rely on a short-term contraceptive method, like they need it every two, three months. Or even emergency contraceptives where it is needed tomorrow, and that can affect unplanned pregnancies should women not have that protection"" p8 ""I think there was that case in Italy, the legal case of, was it earthquake or volcano issue where some scientists got in trouble for not effectively communicating the risk of that natural disaster happening. And perhaps there was a lo- – there may have been loss of life, loss of property because of that. So there are potential physical, environmental types of dangers from forecasting, from inadequately communicated or just poorly inadequately created forecasts.""P7"
,Emotional or psychological injury,Overreliance on automation,Misguided beliefs can lead users to trust the reliability of a digital agent over that of a human.,"Blind faith in automated forecasting tools without proper validation may lead to significant errors, causing stakeholders to trust flawed predictions over expert judgment.","(P1): ""People tend to only look at the deterministic forecast and discard the uncertainty bounds that are around it which could be quite large."" 
(P6): ""I think the first is over-confidence. I think particularly with things like point forecasts where you present a single figure, it can create the impression that there's a lot less uncertainty or risk associated with a forecast than there really is."" 
(P17): ""So one thing that really scares some of our clients or some people that we work with is the full automation that machine learning can cause. Like the idea that an enterprise that's completely driven by cognitive automation and then we don't need forecasters anymore."" "
,,Distortion of reality or gaslighting,"When intentionally misused, technology can undermine trust and distort someone's sense of reality.","When misused or manipulated, forecasts can distort stakeholders' perception of future events, leading to mistrust or harmful decisions based on inaccurate predictions.","(1): ""We have a lot of not firefighting, but pre-firefighting [laughs] people who are -- who tend to overreact to a time change in the forecast."" 
(3): ""So for example do people then send more law enforcement or more -- you know, somehow try to curb undocumented migration into certain parts of the US more. So it's maybe slightly less direct physical harm but it still has an element of physical harm just showing presence of people in areas where they're not supposed to be, or maybe they're not known to be also."" 
(4): ""Right. And so the first one, working with public health, and especially public health in near real-time, they’re very risk averse. It's a cultural thing, and obviously given some of the data they work with it’s entirely understandable. But from their perception, so I haven’t been allowed to publish my near real-time flu forecasts in real-time. We’ve been able to publish them in academic papers after a flu season, and retrospective analysis then showed and talked about where the forecasts did and didn’t perform well. But the public health staff, for better or worse, have a default mindset that making anything available publicly is opening themselves up to criticism and just negative impacts."" 
(8): ""But if the purpose of the forecast is not understood, so for example like a short-term versus a long-term, you can take what was supposed to be a short-term forecast because of the data that was used. So let's say three to five years, but they take it and then go off with a business plan that could be like five to ten years in the making to see that demand be generalised into actual sales. And so there's a misunderstanding of how that forecast should be used, and so if you're thinking in short-term, ""Where's my ROI?"" the donors may not see that. And so there's just, I guess, general frustration in that aspect."" 
(9): ""They then really felt somewhat betrayed by the donor community and by feeling like they'd done their part. So that's more of the like trust, and then wanting to engage with this public health community moving forward and then feeling -- I assume it had detrimental affects to their business as well."" (pg 8)
(10): ""It's really hard to justify why you have larger or small number based on the forecast, because it's not just trend and last year."" 
(14): ""If you are forecasting processes that have a policy or a public effect, like healthcare or even where we mentioned before in the conversation, like migration flow, then obviously the harms are associated with the sort of response that the public tend to have to such forecast, which might be ranging from panic to reacting in a certain way of the process."" 
(21): ""And they spoke publicly about that. They didn’t show the forecast because they were all kept in secret boxes. But they said essentially, ""The scientists have told us it’s going to be terrible"" with no nuance or layering of that. And it had the risk, I think, in the media of causing some panic.""  ""Maybe they're interested in forecasting migration flows not to facilitate the safe and orderly migration but basically to build higher walls and optimise pushback of boats or whatever it might be. So those, of course, are some of the very direct harms."" P1 ""now are there areas we are being wrong is more or less harmful, I think maybe based on the horizon on which we're forecasting, for example for macroeconomic, all these kind of things, 10 years, 20 years ahead, does that really change that much things. There will be so much things that's going to change anyway in between that the assumptions will be totally different, and it will appear to be wrong. And there are so many reasons why it's going to be wrong, but I think it's not going to be that much harmful because it's the … Maybe based on the horizon of the forecast it changed the – or maybe not the horizon, but the horizon of the decisions, there are some ways to – some alternatives or ways to change or re-impact the decisions if we were wrong. It's the ability to – you know, the agility, to say, “OK, we were wrong, but we could soften the impact.” We still have time to soften the impact.""P3
	""So how close is the wall? You know, you are running just – and you're going to hit the wall, how close is the wall, and do you have time to react and to turn left or right to avoid it or not? That could be a way to say OK, this domain is more likely to be harmful because if I'm wrong I have no Plan B. Whereas in other domains there might be some Plan B. For example, climate change, maybe 20 years or 30 years ago there were some – a lot of Plan B, and people tend to say, “OK, we're not going to make any decisions anyway,” so … And right now it seems like there's no – not that much Plan B, [laughs] and we are already close to the wall. And it's not a question of forecast anymore, by the way, it's a question of a decision, and it could harm. [Laughs].""P1. ""the harm was to the operations department who couldn’t cope. They were believing the forecasts, at least for a few weeks, and they were unable to cope with getting out the welcome packs to customers and connecting customers and so on. So the customers were suffering through delays because the forecasts were deliberately being kept too low.""P6"
,,Reduced self-esteem/reputation damage,"Some shared content can be harmful, false, misleading, or denigrating.","Inaccurate forecasts could harm the reputation of individuals, businesses, or institutions that depend on them, potentially leading to diminished trust and credibility.","(2): ""And if of course you are in the business of alarmism, and your livelihoods depends on getting donations from people who think like you are, then if these people donate less because they’re less alarmed nowadays now that they economists have published their forecasts, then this may also hurt you financially, and of course in terms of status and all kinds of other things that people rely on."" (pg 9)
(5): ""There can be a reputational risk to being wrong if you put a forecast out there and say this is what we think is going to happen. I mean I still remember when in 2008 we had the global financial crisis. The former Fed Chairman, Alan Greenspan had a book that was still on bookstore shelves at the time that this happened, saying that he didn’t think there’d be another recession in 50 years. So there's a reputational cost of being wrong."" (pg 2)
(10): ""Whenever your forecast is low and you're losing some demand, yes people tend to criticise that this is due to the forecast and ignoring the fact that this is supposed to be a stochastic type of signal and there's supposed to be error there."" (pg 5)
(11): ""So I think the unspoken harm outside of the forecasting or demand planning departments is the fact that it's the most thankless job around if you're the one in charge of that forecast."" (pg 3)
(13): ""I think another example is what I alluded to previously of forecasts that have come out under one set of conditions...Then they made decisions around setting up their production in line with those forecasts and then the circumstances changes and those volumes didn't materialise, and they then really felt somewhat betrayed by the donor community and by feeling like they'd done their part."" (p.5)
(18): ""But because of that 100% accountability that can be created on forecasting, generally forecasting becomes like a Cinderella, right. So, we love Cinderella but at the end of the day, unfortunately, all the blame accumulates on forecasting. I think, mostly it leads to hurting trust in organisations within a big corporate world."" (p.2)
(17)""It can make you look incompetent in the sense that they say to you, “We’re paying you all this money. Why can’t you give us a good forecast?” The answer, the scientific answer is, “Well, there’s this much level of uncertainty in what you’re asking me to forecast.” But if your boss is not happy with that you risk damage to your reputation, your career and getting fired for trying to give an honest answer to the organisation."" 
(4)""also on the public health staff side, their perception, their reservations are predominantly based around, I guess, loss of trust – loss of public trust in that if they're making poor decisions or they have a lack of knowledge or so on. So for them it's more of a long term. They don’t have any immediate concern about a specific forecast, but yes, their concern I think is primarily a loss of trust with loss of public trust. If the forecasts are wrong or lead to poor decisions, for COVID-19 yes absolutely, we were involved in work and saying what do we think, when should we lift different restrictions during the extended lockdowns in Melbourne.""
(16)""But if you start to disseminate impact-based forecasts and they are not right, it can have a large impact on, yes, your trustworthiness. That’s a harm, not on the people that use it, but on yourself as an organisation, I guess.""
(6) ""Damage to the forecasting industry as a result of these things? Well, there’s lots of disparaging jokes about forecasters. I’m sure you’ve heard a few of them. Taleb has said some forecasters cause more damage to society than criminals. He said that in the Black Swan. And in 2014 when oil price forecasts were way out, Nigel Lawson in the Sunday times was totally disparaging forecasting as an industry and he said, “My yearend forecast, there’s no future for prediction.”

(21)""I definitely think that happened in COVID that collectively, as you accumulate more and more forecasts which are wrong because of course, they can't always be right because there's uncertainty. It's very easy to paint a picture of forecasts are useless, even though that's not a rational thing to conclude but it's a very easy story to tell.""

(11)""I’ve related to the fact that there’s no degree of uncertainty inherent in the forecast is that the consumers don’t realise or recognise that that number is uncertain and to what degree. And so if things go wrong, the forecaster or demand planner is always blamed""

(4) ""the public health staff, for better or worse, have a default mindset that making anything available publicly is opening themselves up to criticism and just negative impacts.""

(6)""The third thing is that I think the first two things can lead to damage to the forecasting profession. People say, “Oh, these forecasts are always wrong. These forecasts are inaccurate,” and this can lead people to dismiss forecasts when they’re reliable. All forecasts get tarred with the same brush. So there can be damage, I think, to forecasting in general when forecasting can be useful.""

(5)""There can be a reputational risk to being wrong if you put a forecast out there and say this is what we think is going to happen. I mean I still remember when in 2008 we had the global financial crisis. The former Fed Chairman, Alan Greenspan had a book that was still on bookstore shelves at the time that this happened, saying that he didn't think there'd be another recession in 50 years. So there’s a reputational cost of being wrong. And then I think on the being right side of the ledger, I think one potential risk that can come up if you're right, is that people might accuse you of having caused the thing to happen, or that there's this danger of making things a self-fulfilling prophecy.""

(18)""we basically plan for lots of inventory needs but then we don't necessarily see a demand and then that additional inventory, first it is a financial burden to the organisation. So much money is left. The trust forecasters have within the organisations get a hit as well. And this can happen in the other way as well.""

(19) ""with the flu forecast in particular, especially early on in a season where there's not much of a signal, there's this quite a wide spread of uncertainty in the forecast predictions. And they – well, some people on the public health side would perceive making that available to the general public as an admission that they don't know what's going on. Even though the uncertainty is appropriate given the available data about how that might play out they see it as being something that a person could easily point at and say it's so uncertain to have – you know, our public health people don’t know what’s going on.""

(20) ""yes, trust is possible. That's certainly one part of it. But, yes and losing trust is a long term negative consequence. And we've seen that and epidemiology in the US and they vaccinate very large under George W. Bush, vaccinate a large proportion of the population and the epidemic didn't develop at all.""


(21) ""you can lose credibility but not through poor science but through poor inability, say to have effectively communicated it to the decision makers""












"
,,Addiction/attention hijacking,"Technology could be designed for prolonged interaction, without regard for well-being.","Excessive dependence on short-term, frequent forecasts could lead to attention being drawn away from long-term strategic planning, causing reactive rather than proactive decision-making.","(4): ""But yes, I guess any forecasts where your population’s perception of risk or harm to their self -- to themselves and, say, their friends and family, their immediate social networks, I guess I can just see it as a real potential for societal damage. [Laughs]."" 
(11): ""You ask any planner, they're always firefighting. They're going from crisis to crisis. That's not a happy place to be."" "
,,"anxiety, stress, and emotional distress ",, psychological and emotional strain experienced by individuals or groups when facing uncertain or potentially adverse future outcomes predicted by forecasts. ,"(4)""And if you do it too early you've gone through all of the economic harm, the mental health and wellbeing harm, the impact on medical services beyond COVID-19 such as surgeries and so on, all of these wide-ranging societal impacts. And if you lift the lockdowns too early you then see the disease activity you were trying to prevent. So you've had all of the incidental harm of your intervention and you've lost any potential gain. So that was absolutely the most acute period where a real mistake in the forecast that said, yes, we should open, or yes we should relax some of the restrictions too early, but, yes, we would have gone through a very long, difficult time with very broad societal impact and then thrown away most if or if not all of what we would've hoped to achieved with that""

(8)""for family planning I think the specific harm would be unplanned pregnancy because they don’t have their contraceptive methods in time""

(6)""in terms of it’s best not to know, there’s a terrible disease you may know of called Huntington’s chorea. And it’s a terrible disease because if your parents had it, you’ve got a 50% chance of getting it yourself and a 50% chance of passing it onto your children. It’s a very life-limiting, terrible illness, but there is a test which will tell you for certain whether you’re going to have Huntington’s chorea, and it’s debatable whether people would want to know that. 

They might want to know it to decide whether to have children or not, but that aside they may not want to know it. And only 5-10% in the USA decide – who may be in danger because their parents have the disease, only 5-10% decide to take the test despite it being perfectly accurate giving them a perfectly accurate indication of whether they’ll develop it in the future. So those are some examples I think of potential harm. I’m sure we can go on with many more.""

(6)""Another damage, I think, is what I call it’s best not to know, and this can apply in healthcare situations where an inaccurate forecast, or even an accurate one, can cause a lot of anxiety and distress which may not be justified, or possibly could be avoided. Again, we can talk about that a bit later if you want. So for example an accurate forecast of an unavoidable illness that you suffer from can ruin your last few years of life if you like.""

(2) ""When I go shopping in the evening and I can't find strawberries anymore, then yes, there is emotional distress here."""
Denial of consequential services,Opportunity loss,Insurance and benefit discrimination,"This includes denying people insurance, social assistance, or access to a medical trial due to biased standards.",Forecasts used could unfairly deny coverage or benefits to certain groups based on biased or inaccurate future estimation.,"(3) ""say for example, mapping poverty or any type of aid allocation, you're trying to get some sort of aid to the most vulnerable people. Of course, your models are going to be imperfect, and just by being imperfect you could argue you're creating some indirect harm because you didn't perfectly identify the most vulnerable people, and so the aid was not perfectly used. You could argue that that’s harm""
(9) ""if a forecast is showing there’s not sufficient market or the alternative where a forecast might be overly optimistic in terms of what that market could be and then it doesn’t materialise. And then a manufacturer may lose interest in that market and no longer trust forecasts that come through or choose to no longer invest in something which could be – right, it could go either way in terms of that risk of over promising on a market opportunity and causing investment versus, or even – or not making that investment because it doesn’t seem like there’s the market potential""

(9) ""the harm is people not having access to life saving products. So that if you have an opportunity to bring a product to market, but forecasts are saying, “OK. That’s actually not going to – instead of then identifying what are the challenges? Is it an affordability issue? Is it something we can work on to make this product which may have need or demand or promise, but we’re not seeing it? It’s then disallowing access to something which could be a life or health improving product.""

(3)""we try to identify regions that are in biggest need of help. If we get that wrong, so that through the inefficiencies can lead to harm that maybe if we miss the most vulnerable people and we send resources to people who are actually better off, then indirect through the failure to help the most vulnerable we are causing harm""

(3) ""we're trying to map population displacement. Again, we are doing this of course with the aim of facilitating aid and having a better humanitarian response. But you could imagine that other war parties including maybe even Russia wants to use this in a different way. If our model shows, or there's likely to be a large number of children in this particular part of the country, of course on one hand you could send aid there or you could send missiles there because you want to maximise the potential harm or outcome."""
,,Digital divide/technological discrimination,Disproportionate access to the benefits of technology may leave some people less informed or equipped to participate in society.,"Access to high-quality  tools may be limited, leaving some stakeholders less informed or equipped to benefit from accurate forecasts, thus exacerbating inequalities.","(21): ""if our data is on, say only a subset of the population about their infection experience, and then we forecast that and then we evaluate that and we say, ""It’s doing well."" And then that drives a decision, that can definitely set up like socioeconomic or just marginalised communities might be excluded from the data because they’re harder to reach."" (p.8) 
"
,,loss of potential investment,,refers to the missed opportunities for  investement when inaccurate forecasts lead businesses to overestimate or underestimate market demand.,"(9) ""if a manufacturer over produces a product and then the demand does not materialise based on what was seen in the forecast, they then lose – potentially. I mean, the risk goes wide. They could either lose confidence in the market and then not choose to invest in a product with public health promise or applicability in the future. Or, in some instances, what we’ve seen with smaller companies, it’s a risk to their viability in terms of even being in business and being able to provide products to especially a market that’s dependent on more affordable products that some of the less sophisticated, less well financed organisations produce.""

(13)""the harm is people not having access to life-saving products, right? So if you have an opportunity to bring a product to market, but forecasts are saying, “OK, that’s actually not going to …” instead of then identifying, you know, “What are the challenges? Is it an affordability issue? Is it something we can work on to make this product which may have need or demand or promise but we’re not seeing it?” it’s then disallowing access to something which could be a life or health-improving product.""

(9)""Because if a forecast is showing there’s not sufficient market or the alternative where a forecast might be overly optimistic in terms of what that market could be and then it doesn’t materialise. And then a manufacturer may lose interest in that market and no longer trust forecasts that come through or choose to no longer invest in something which could be – right, it could go either way in terms of that risk of over promising on a market opportunity and causing investment versus, or even – or not making that investment because it doesn’t seem like there’s the market potential""

(2)""I'd like to go back one thing; here's one more thing where forecasting can cause harm. If the forecaster has just gone to the ISF and published his wonderful new forecasting method that improved the [mape? 00:21:30] by .2 per cent by building a huge giant boosted transformer neural recurrent network, and then somebody implements that, and it does indeed improve forecasts accuracy, but the business outcome is the same as before as with the exponential smoothing that we had before, then where's the harm.
	The harm is in all the opportunity costs of all the resources that we invested in building this wonderful shiny, giant complex forecasting method because that takes up processing power, storage space, data science expertise, and all that could be used in [unintelligible 00:22:05].""

(18)""under forecasting, it might be raining, we might need umbrellas at a retailer and then like there is none, there's a revenue loss over the lost sales."""
,Economic loss,Economic exploitation,People might be compelled or misled to work on something that impacts their dignity or well-being.,"Inaccurate or biased forecasts might compel individuals or businesses to make detrimental economic decisions, such as overcommitting resources or accepting poor employment conditions based on flawed data.","(14): ""Let's construct the example of a criminal organisation who wants to forecast its things to do their criminal activities. The better the forecast, the worse the harm."" (Page 5)
(18): ""But for the long-term investments, due to the nature of the business, think again about building data centres like we are buying [lens? 00:13:44], we are building buildings, right. So, if there is a real inaccuracy in our forecast, then we are talking about, again, big investments that could hurt the business."" (p.5)
"
,,Devaluation of individual expertise,Technology may supplant the use of paid human expertise or labor.,"Automated forecasting systems may replace human expertise, leading to a devaluation of professional judgment and reducing opportunities for human oversight and intervention.","(1): ""Spending a lot of time forecasting things that don’t require anything more than a [unintelligible 00:33:22] forecast."" 
(2): ""I'm not saying that this is a consequence of bad forecasts but that can be a consequence of bad forecasts. And that is a type of harm. That was not the harm of throwing stuff away, that was the harm of locations closing, people not being able to shop there anymore, investors in the company losing their money, people working at the company losing their money. So this could all be a harm coming from bad forecasts."" 
(3): ""If we get that wrong, so that through the inefficiencies can lead to harm that maybe if we miss the most vulnerable people and we send resources to people who are actually better off, then indirect through the failure to help the most vulnerable we are causing harm."" 
(4): ""And if you lift the lockdowns too early you then see the disease activity you were trying to prevent. So you've had all of the incidental harm of your intervention and you've lost any potential gain. So that was absolutely the most acute period where a real mistake in the forecast that said, yes, we should open, or yes we should relax some of the restrictions too early, but, yes, we would have gone through a very long, difficult time with very broad societal impact and then thrown away most if or if not all of what we would’ve hoped to achieved with that.""
(5): ""If you’re right, that’s great; if you’re wrong that means the emergency has happened somewhere else and all your stuff was in the wrong place and so there was that additional cost potentially in human suffering and loss of life in getting those resources to where they actually needed to be as opposed to where you thought they were going to be."" 
(6): ""Often the difference in accuracy of using a simple method and a highly sophisticated on is quite small and not of concern. I think forecasts need to be made independently of vested interest."" 
(7): ""As a consequence, there were huge issues with financial and environmental implications of all this excess apparel that had been built, never sold, and even though it had been cheap for us to make it compared to what we sold it for, it had to be burned or buried."" 
(7): ""A company like Zillow...got in the business of buying to flip properties a few years ago, and they didn't anticipate a downturn in the housing market and got stuck with a lot of properties that they had ended up overpaying for and had to sell at a loss."" 
(8): ""And the harm there could be we're ordering too much, so when we have too much inventory. Or we order too little and then we have too low inventory. And it is, it's similar to the manufacturer --"" 
(9): ""Forecasts were developed under one set of circumstances and one set of assumptions, and then they made decisions around setting up their production in line with those forecasts. And then the circumstances changes and those volumes didn't materialise."" 
(10): ""What you end up to see is that you get more than what you sell. And then you need to go through markdown, and for some items some of them will be just waste because they are perishable."" 
(11): ""If a company is not able to sell what they could have produced, then it harms their competitiveness and ultimately that could lead to job loss or stress or what have you."" 
(12): ""They were, rightfully so, an unconstrained forecast. This is what we see in the market, elevated because of marketing activities and what we saw. All those things driving into a supply response was creating unnecessary inventory because they didn't have the manufacturing capabilities to respond to it."" (p.5-6)
(13): ""Forecasts were developed under one set of circumstances and one set of assumptions. Then they made decisions around setting up their production in line with those forecasts and then the circumstances changes and those volumes didn't materialise, and they then really felt somewhat betrayed by the donor community and by feeling like they'd done their part."" 
(15): ""Often, I think you try to use it, but if it's significant excess, then of course, to your point, expiry date comes into play. That's why we just often end up destroying it and that then leads to, as you mentioned also, environmental impact as well."" (p.5)
(17): ""Some companies might actually have to then get to lay-offs and to really reconsider their business."" (p.3)
(20): ""So if folks were to use our forecast potentially in an uninformed way, it could lead to real harm so we just overbuy on the wrong stuff. But the biggest concern definitely is economically."" (p.3)"
,,misuse or misdirection of resources,,"forecasts can lead to unnecessary expenditures, wasted time, misallocation of resources, and misguided decision-making.","(6)""a major harm – the easiest one to identify is the misdirection of resources as a result of inaccuracy. And so if we can minimise the inaccuracy of forecasts we can minimis harm. So a lot of harm comes from inaccuracy in addition. So let’s take stage one which is identifying a decision that requires a forecast. Well, in many companies I’ve been in people confuse forecasts with decisions and they confuse them with many other things as well.""

(6)""Construction projects I’ve mentioned where there’s a great maldistribution of resources as a result of inaccurate forecasts.""
(6)""if a forecast is inaccurate, and I think much inaccuracy is avoidable, it can lead to a misdirection of resources. So for example if a forecast is based on inappropriate methods or if judgemental forecast is input into the process and they suffer from cognitive biases like optimism bias or indeed the planning fallacy. You can talk about that later if you like. Or particularly motivational biases like sandbagging where you deliberately keep your forecast low, so you’ll look good if that forecast is exceeded for example. If these forecasts are published there could be a misdirection of resources.""

(6)""Obviously weather forecasts being wrong, forecasting hurricanes when they don’t occur can create great inconvenience to people. Mass evacuations. Not forecasting when they do occur, I think New Orleans may have been an example of that during the Bush administration, can cause tremendous harm because people aren’t equipped or ready to evacuate when a hurricane appears.""

(1)""Spending a lot of time forecasting things that don't require anything more than a [unintelligible 00:33:22] forecast. I mean it's mostly being efficient in our activities and not waste our time, so basically chasing mice in my example. And it appears that in fact there's a lot of forecast where [unintelligible 00:33:47] forecast is, or a basic exponential smoothing over, whatever forecast is good enough to make the right decision – not to be accurate, but to make the right decision. Because when you make the decision there's a lot of things to account for, at least in supply chain again which is a very specific use. But if your forecast has two units errors, and when you buy your pack size is 50 units, I mean two units won't change your decision. And trying to reduce it from two to one [laughs] is just a waste of time""

(5)""we're going to pre-position supplies there – if you're right, that's great; if you're wrong that means the emergency has happened somewhere else and all your stuff was in the wrong place and so there was that additional cost"""
,,Financial loss,,highlights the significant financial loss businesses and users may face ,"(2) ""I need to drive farther away to find a different store where I can buy my stuff. And that is simply an economical cost because you have to drive longer, I have to spend more on gas and stuff like that""

(9) ""I think another example is what I alluded to previously of forecasts that have come out under one set of conditions, and I’m thinking of a specific product and a small supplier or manufacturer in China who was developing a product. They worked really hard to get through their processes to get the right quality assurance for their product, to get it registered in markets. 

Forecasts were developed under one set of circumstances and one set of assumptions, and then they made decisions around setting up their production in line with those forecasts. And then the circumstances changes and those volumes didn’t materialise, and they then really felt somewhat betrayed by the donor community and by feeling like they’d done their part. So that’s more of the like trust, and then wanting to engage with this public health community moving forward and then feeling – I assume it had detrimental affects to their business as well.""

(20) ""if folks were to use our forecast potentially in an uninformed way, it could lead to environmental harm so we just overbuy on the wrong stuff. But the biggest concern definitely is economically. Again, in the example that I have, in pricing, we forecast prices at all kinds of different discount levels. So if you want to use our forecasts, you have to know what the prices are going to be for it. You have to have a notion of the likelihood of a price and if you assumed a too opIntervieweeistic scenario where we discount too high or discount too low, then that could lead to a substantial financial harm for the company""


(4) ""if you do it too early you’ve gone through all of the economic harm, the mental health and wellbeing harm, the impact on medical services beyond COVID-19 such as surgeries and so on, all of these wide-ranging societal impacts. And if you lift the lockdowns too early you then see the disease activity you were trying to prevent. So you’ve had all of the incidental harm of your intervention and you’ve lost any potential gain. So that was absolutely the most acute period where a real mistake in the forecast that said, yes, we should open, or yes we should relax some of the restrictions too early, but, yes, we would have gone through a very long, difficult time with very broad societal impact and then thrown away most if or if not all of what we would’ve hoped to achieved with that""


(7) ""If you’re concerned about keeping your customers happy and fulfilling orders and you have a forecast that either underestimates what that demand is likely to be or you don’t make decisions to [unintelligible 00:14:03] a proper inventory, you risk that failing to fulfil orders. There’s potential of some loss of revenue there if there’s not a substitute product that they’re willing to buy. And potential long-term of losing customers who don’t find you as a trustworthy supplier for their demand.""

(18)""It is the economical loss again, yeah. Investments take place, we make purchases, we buy inventories and then because the forecasting is inaccurate, those investments are wasted and the company needs to take different actions to deplete that.""

(9) ""Like thinking of manufacturers in China that have had issues with being told that they were – you know, they went through a process to get WHO prequalification, they’ve invested in this product, they’ve really worked to get to a price point that should be affordable. And then geared up their production and then invested in making those products available, and then if the demand doesn’t materialise that’s a risk to their business and a risk to the future of this product.""

(1)""Not making the right decisions which leads to operational issues which lead to economical impacts""


(18) ""some forecasting took place at Meta for infrastructure capacity planning and there was a lot of investment in a certain type of, say, computer, a machine, a server. And then the forecasts were not accurate and we did not necessarily realise those forecasts. 

So, the amount of investment that we had was exceeding the demand significantly. And then we realised that huge gap, what we had was a lot of machines lying around, basically cannot be leveraged in for some other purposes. We are talking about billions of investments. So those servers, even today, we couldn’t find a way to leverage them. Idle resources, the investment is done and still today we are looking for how to use it because there is no other way for Meta to use these type of machines, a very specific example.""

(17)""that’s the economic harm really, I think, of the forecast. If I summarise, although I went a bit into the extent of the whole process here, but then we would be missing sales or we would have huge inventory costs.""

(20)""the forecasts at very high discount levels are very inaccurate. It’s even hard to say if they’re inaccurate but the uncertainty is very large. So if you consume our forecasts, if you just take a point forecast from those very high discount regimes where we have a lot of uncertainty and you build, let’s say, an inventory control mechanism for it, and this actually happened, then that can lead to substantial harm, financial loss.""

(17) ""They kept on forecasting high, high, high and then the demand wasn’t there anymore. There are some companies that have massive write-offs because their inventory is huge, and after expiry date, well what can they do? They’re not going to sell it anymore. Those write-offs, if they’re big enough, can really, really cause big harm economically for companies, and some companies might actually have to then get to lay-offs and to really reconsider their business.""

(2)""they went out of business because – or partly because – they had issues with their on shelf availability, and people were not able to buy their stuff. I’m not saying that this is a consequence of bad forecasts but that can be a consequence of bad forecasts. And that is a type of harm. That was not the harm of throwing stuff away, that was the harm of locations closing, people not being able to shop there anymore, investors in the company losing their money, people working at the company losing their money. So this could all be a harm coming from bad forecasts.""

(11) ""think of Shapley or what have you for machine learning, right, so that you can get an idea of what happened. What kind of input would have been driving certain outputs? If you don’t have that, it’s going to be very risky to implement it, because at some point in time you’re going to get that one blow up and not know why it happened and if it’s going to happen again.""

(18)"" we basically plan for lots of inventory needs but then we don't necessarily see a demand and then that additional inventory, first it is a financial burden to the organisation. So much money is left.""

(12)"" without the proper context, people can overreact or underreact to that signal, is what’s going to happen. With any overreaction or underreaction, you have the capability of not servicing the customer, which could have devastating consequences to it, or you could overreact and end up with way too much inventory. You’re going to have cost and cash issues, potential issues with those that could impact your margin, it can impact cashflow""
"
Infringement on human rights,Privacy loss,Interference with private life,Revealing information a person has not chosen to share.,"Forecasting models that misuse personal data could reveal sensitive information about individuals, leading to breaches of privacy or unwanted exposure.","(3): ""Again, it was collected with the best of intentions, but now the same data, especially because it's at the individual data level, is arguably being used for other purposes. Maybe there are even documented cases of people being persecuted or killed or abducted because of this data."" 
"
,,Loss of freedom of movement or assembly,This means an inability to navigate the physical or virtual world with desired anonymity.,"Forecasts predicting certain trends may limit mobility or opportunities for specific groups, either through actual policy changes or self-imposed limitations based on expected outcomes.","(3)""European Asylum Search, no, asylum support organisation – EASO – that has also published this work on forecasting migration. And even their name suggests asylum support, they are a bit closer to Frontex like organisations than, let's say to humanitarian support organisations. 
	And so of course we don't know exactly what they're doing behind the scenes, but I mean depending on what constituents you're representing, you could potentially argue that maybe there is some harm done there because maybe their forecasts are meant more in the sense of can we avoid those flows, can we do something to keep people in their country of origin, or somewhere in Africa where maybe you could argue that causes harm.""
(5)""you can't just publish that because if they see that they're going to think oh no, this means there's going to be protests coming up, there's going to be instability. We need to make sure we crack down really fast to keep that from happening. And so by publishing a prediction you are causing the thing that you are predicting to happen, or at least contributing to it in some sense. So I think that's a potential risk of being right."""
,Environmental impact,Exploitation or depletion of resources,"Obtaining the raw materials for technology, including how it's powered, leads to negative consequences to the environment and its inhabitants.","Forecasts predicting future resource needs might encourage unsustainable practices, such as over-extraction or depletion of environmental resources, based on inaccurate demand models.","(2): ""And of course, conversely, perhaps the reaction to not having our forecast would be to have much higher safety stock. And actually I’m getting confused, but you know what I mean. So actually this person, this five per cent guy that’s somebody who was harmed by the correct forecast, and if you don’t have a correct forecast, what’s the answer then."" 
(6): ""I think the environmental impact is quite a powerful one, and I've argued -- my nephew used to say, ""What's the point of all this research you do in forecasting?"" and I said, ""Well, if you can get more accurate forecasts there will be less waste, less things going to landfill and so on.""
(7): ""There were huge issues with financial and environmental implications of all this excess apparel that had been built, never sold, and even though it had been cheap for us to make it compared to what we sold it for, it had to be burned or buried."" 
(9): ""When products are over forecast and over procured, there is then the whole issue of waste disposal. How do you destroy products? What are the -- not just the products themselves and the active pharmaceutical ingredients, but also the packaging and everything that goes along with that."" 
(10): ""For the perishable items will be kind of some environmental impact because you are throwing something out."" 
(20): ""So if folks were to use our forecast potentially in an uninformed way, it could lead to real harm so we just overbuy on the wrong stuff."" 
"
,,(Electronic) waste,"Reduced quality of collective well-being because of the inability to repair, recycle, or otherwise responsibly dispose of electronics.",Overreliance on forecasts encouraging constant technological upgrades may contribute to electronic waste if old systems are frequently discarded in favor of newer models.,"(13): ""There is then the whole issue of waste disposal, right? How do you destroy products? You know, not just the product themselves and the active pharmaceutical ingredients, but also the packaging and everything that goes along with that. That's certainly harm that we've seen done in terms of needing to destroy large quantities of products where they have expired or not been used."" 
(15): ""Often, I think you try to use it, but if it's significant excess, then of course, to your point, expiry date comes into play. That's why we just often end up destroying it and that then leads to, as you mentioned also, environmental impact as well."" 

(9)"" When products are over forecast and over procured, there is then the whole issue of waste disposal. How do you destroy products? What are the – not just the products themselves and the active pharmaceutical ingredients, but also the packaging and everything that goes along with that. And that’s certainly harm that we’ve seen done in terms of needing to destroy large quantities of products where they have expired or not been used.""

(10)"" when people they are not satisfied with the result of forecast and they are trying to change it, typically it’s in the direction of increasing the forecast, magnitude of the forecast, because they are more worried about going out of stock. So as a result, when you are increasing your purchases, you’re kind of just dialling up your demand, overwriting it, what you end up to see is that you get more than what you sell. And then you need to go through markdown, and for some items some of them will be just waste because they are perishable.""

(13)"" we’ve seen this too in working with national governments when products are over-forecast and over-procured. There is then the whole issue of waste disposal, right? How do you destroy products? You know, not just the product themselves and the active pharmaceutical ingredients, but also the packaging and everything that goes along with that. That’s certainly harm that we’ve seen done in terms of needing to destroy large quantities of products where they have expired or not been used.""

(7)"" The other side, you know, overstocking your inventory, of course the cost, the potential waste of that. Disposal cost, overage.""

(6)"" So inaccuracy or indeed adjustments caused by being over-optimistic, or political adjustments, inaccuracy caused by the wrong type of methods being used can I think do tremendous harm through all the waste""

(1)"" It could be harm because you’re actually somehow wasting the resource of the organisation, right.""

(2)"" If people had put in too much safety stock then they might be throwing away, at the end of day, lots of food, fruit, vegetables.""

(9)"" I mean, it’s harm to the environment, misuse of resources, waste of resources, waste of time, waste of distributing those products to places where they sit on shelves and don’t get used."""
Erosion of social & democratic structures,Manipulation,Misinformation,Disguising fake information as legitimate or credible information.,"Forecasts based on incomplete or biased data could spread misinformation, influencing decisions in harmful ways by providing a false sense of accuracy or legitimacy.","(5): ""I think one potential risk that can come up if you’re right, is that people might accuse you of having caused the thing to happen, or that there’s this danger of making things a self-fulfilling prophecy."" 
(12): ""There's a lot of forecast that happen that are used for political reasons to sway decisions, to sway policy, to sway people's opinion. That, I believe, is a harm and that's done intentionally by the people using the stats in some type of forecasting process, you know, a method that they -- someone who's just consuming that without any thought at the end, the general public can do damage, by all means, yes."" 
(13): ""Especially people who don't do forecasting work but really want the output. They just want the number without the context of what that might mean or the range of uncertainty or where there might be need to update and improve and not take that as gospel."" 
(16): ""Well, people could have been evacuated from the coastal areas and be brought to safe areas. I think that the seriousness of this storm surge was not well understood. So the actions that were taken were not strong enough, were not adequate."" 
(17): ""But if you're using basically anything that relates to PII in forecasting, there's definitely a risk of harm by carrying over biases which can be based on gender, which can be based on ethnical belonging, which can be on a lot of different things, right?"" 
(19): ""It's the interpretation of the forecast as a fact. That’s a future fact, if there is such a thing as a future fact."" 
(21): ""And they spoke publicly about that. They didn’t show the forecast because they were all kept in secret boxes. But they said essentially, ""The scientists have told us it’s going to be terrible"" with no nuance or layering of that. And it had the risk, I think, in the media of causing some panic."" 

(12)""there’s a lot of forecast that happen that are used for political reasons to sway decisions, to sway policy, to sway people’s opinion. That, I believe, is a harm and that’s done intentionally by the people using the stats in some type of forecasting process, you know, a method that they – someone who’s just consuming that without any thought at the end, the general public can do damage,""
"
,,Behavioral exploitation,This means exploiting personal preferences or patterns of behavior to induce a desired reaction.,"Forecasts based on behavioral patterns might exploit personal habits, nudging stakeholders into decisions that align with the model's predictions rather than their actual best interests.","(4): ""So I am aware of people who use any messaging, be it forecasts or just random voices in the media or, yes, media coverage of a single high profile thing such as, say, a child being hospitalised or put into an intensive care unit. They will use that to drum up or to help sell the message of you should get vaccinated. And I am aware of a few people in this space that push vaccination and see anything that supports the idea that there’s going to be a lot of disease is an acceptable means of trying to convince more of your population to get vaccinated regardless of how ill-founded or incorrect, say, the forecasts or the data or your messages are."" 
(6): ""The fourth thing, I think, is what I call the self-destructive forecast. In many domains, when you make a forecast it actually changes the thing you're trying to forecast."" 

(6)""The fourth thing, I think, is what I call the self-destructive forecast. In many domains, when you make a forecast it actually changes the thing you’re trying to forecast. I mean, a classic thing is opinion polls where you forecast that one party is going to win an election and voters decide not to bother voting, “Oh, well they’re going to win by a landslide. There’s no point in turning out.” They don’t vote. The forecast turns out to be wrong, and this happened in the 1970 election, well before you were born I’m sure, in Britian where Harold Wilson’s Labour government were looking for a landslide. Lovely summer’s day, Labour voters didn’t bother to vote, and Edward Heath won the election. I think because of this, opinion poll forecasts have been banned apparently in lots of different countries because of their danger of influencing the electorate, and possibly damaging democracy. So the damage can be to democracy.""

(6)""Self-destructive forecasts we’ve mentioned. Opinion polls which arguably damage democracy if people’s voting intentions are changed as a result of those polls.""

(6)""Opinion polls which arguably damage democracy if people’s voting intentions are changed as a result of those polls.""

(19)""I haven't mentioned election forecasting. It's a timely reminder that people can then choose not to vote because they think they can. And Brexit is sometimes used as an example. I don't know whether it is an example or not, but sometimes used, that people believe that the vote for Brexit, against Brexit was straightforwardly won and didn't vote and therefore, I don't know. There may be some evidence about that. 
 So, yes, there are clearly potential negative consequences from trusting, putting 100% trust in a forecast or miss waiting.""

(1)""in France, for example, people tend – there's very few people going to vote. Most people are not doing that, or they don't care, and/or they vote blank, not to … And so in fact there's very few people that make the decisions. So a little change; it was very few people could change the final outcome. And when the vote forecast are published, sometimes they say, “Oh it's very, very close and we don't know who's going to win,” so basically we – that's – it doesn't change the way I think people act, or maybe they could change the way they act. But sometimes they say, “OK, this candidate, this guy, is going to win with a very large advance.”
	And then people in his electoral side say, “OK, why should I go voting? I'd rather go to the restaurant, or go on vacation, or whatsoever, but I'm not going to vote because it won't change anything. It’s already a win.” So people tend to think that OK, everything is already OK, clear. I could basically discard this, making any decision, it's already done. And because of that, the candidate is losing because a lot of people made this decision, this assumption, and it changed the way people acted. Or maybe the candidate himself changed his behaviour and said, “OK, it's going to be … ” And because of that, he feels more relaxed [laughs] and is not fighting up to the end."""
,Social detriment,Stereotype reinforcement,"This may perpetuate uninformed ""conventional wisdom"" about historically or statistically underrepresented people.","Forecasts that rely on historical data could perpetuate harmful stereotypes by reinforcing existing biases, particularly in areas like employment, education, or criminal justice.","(21): ""if our data is on, say only a subset of the population about their infection experience, and then we forecast that and then we evaluate that and we say, ""It’s doing well."" And then that drives a decision, that can definitely set up like socioeconomic or just marginalised communities might be excluded from the data because they’re harder to reach."" 
"
,,Loss of representation,"Broad categories of generalization obscure, diminish, or erase real identities.","Broad generalizations in forecasting models may obscure the needs of minority or underrepresented groups, leading to decisions that fail to account for their specific needs or circumstances.","(5): ""I think one example where I was looking at World Bank data and showing that inequality was trending downward, and everybody in the audience was up in arms saying, ""That can't possibly be true. Inequality has to be going up; it's the worst that it's ever been."" And they live there, and I don't live there; I couldn't really argue with them too much on that other than to say the official statistics are what they are, but if no one believes those statistics in the first place it's a really hard conversation to have."" 
(21): ""if our data is on, say only a subset of the population about their infection experience, and then we forecast that and then we evaluate that and we say, ""It’s doing well."" And then that drives a decision, that can definitely set up like socioeconomic or just marginalised communities might be excluded from the data because they’re harder to reach."" (
"

